Discovery of one neutron star candidate from radial velocity monitoring

We report the discovery of one possible neutron star binary ($P_{\rm orb} =$ 0.8666 day) by using the LAMOST low-resolution spectroscopic data. The visible companion is a late A-type dwarf ($T_{\rm eff} = 7900 \pm 200$ K; log$g$ $=$ 4.3$\pm$0.2; $M =$ 1.7$\pm$0.1 M$_{\odot}$; $R\ =\ 1.7\pm0.2$ R$_{\odot}$), at a distance of 1.11$\pm0.03$ kpc. No double-lined feature can be seen from the GTC/HORuS high-resolution spectra, thus the radial velocity variation indicates an invisible object hiding in the binary. The system's optical light curves show clear ellipsoidal variability, suggesting that the visible companion is tidal distorted. By fitting the multi-band light curves with the ELC and WD codes, we constrain the mass of the invisible star to be 1.1--1.3 M$_{\odot}$. Spectral disentangling shows no additional component with optical absorption spectra, supporting the system contains one compact object. No X-ray or UV emission are detected in the ROSAT archive observations. Therefore, we suspect the invisible object is more likely a neutron star rather than a white dwarf. Our finding suggests the ability of LAMOST spectroscopic survey to discover X-ray quiescent compact objects.

==> rev1_cover_letter.txt <==
Dear Referee,                                                                   
Thanks very much for your comments. We have revised our paper (mostly in bold text) taking all your suggestions into account. Below we present our responses to the issues you brought up. 

Regards,
The authors
---------------------------------------------------------------------- 
Referee Report 
Reviewer:
The paper "Discovery of one neutron star candidate from radial velocity monitoring" reports on the discovery of a dormant neutron star in a short-period binary of 0.86 days. In my eyes the paper is important, and the data are superb. The light curves in the different bands are an excellent idea. The paper should be published, after some modifications.
First, my two main comments:

. The paper shows very nicely that the unseen companion is of mass of about 1.2 Msolar. The paper states that this is not a `normal star`: 
"Normal stars of this minimum mass would be apparent in the optical spectra; because it is unseen, we suspected that the primary is a compact object." (Lines 266-268). 
I wish the paper could give a quantitative upper limit to the "appearance of the secondary". What flux ratio can be excluded? 
I assume that this excluded flux ratio can rule out a main-sequence companion. This should be spelled out clearly in the text. 
The claim is detailed in Section 5.1, in particular in lines 375-377:
"No same absorption line appears in these residuals, suggesting J06163552 is a single-line spectroscopic binary."
BUT, if the other star is of smaller mass, it would have ANOTHER set of lines. Again, the paper should explain quantitatively what stellar mass and spectrum can be excluded. This could be done, for example, by injection and retrieval, or by any other technique.

*Response: Thanks for your suggestion very much. Spectral disentangling method has its detection limit, caused by mass ratio, vsini, etc. Following your comments, we add a test to check the usage limit of the spectral disentangling method for our source. We first derive approximate temperature and surface gravity of the companion star (assuming a normal star) with a mass range of 0.7 -- 1.3 Msun. Then we pick out suitable Phoenix model for each object, reduce the resolution, and apply absorption and different rotational broadening (50 km/s, 100 km/s, and 150 km/s). By combining those model spectra and observation spectra, we get a grid of faked binary spectra. Then, we try spectral disentangling and learn the detection limits of the secondary. The results are shown in the new Table 5. As you see, when the mass ratio is higher than 1, this method can well disentangle the binary spectra. We add a description in Section 5.1.

. Similar comment refers to the upper limit of the emission from the white dwarf. Here the paper does give a quantitative upper limit for the UV and X-ray flux, but does not apply it to models of white dwarfs. What mass and radius of white dwarf can be excluded by these upper limits?

*Response: The X-ray flux (if there is) is mainly caused by accretion of stellar material by the central compact object. Thus it can not be used to constrain the evolution state of the white dwarf. We searched and checked the observations from ROSAT/WFC EUV bands (Obsid wfc500020, wfc500021, wfc500045), and found no source signal. Previous studies using ROSAT/WFC only derived count rates rather than UV magnitudes (e.g., Kellett1993, Barber1995, Tsikoudi1997, Burleigh2001). Therefore, we can't constrain the mass and radius of the white dwarf using the ROSAT UV information and white dwarf models. Perhaps future UV observations (such as CSST) can help answer this question.

==========================================
Some other comments:

. The reader does not know how many LAMOST low-resolution RVs are available? How many stars have been observed by LAMOST with a similar number of observations? Is that database public? This is important for discussing the frequency of systems like the one found. 

*Response: Done. All these data is public to the world (one year after the observation). We add a description about the LAMOST spectra in Section 2.2.1.

. Can the reader see the residuals of the RVs AND of the photometry as a function of phase and time? I am worried about some very large RV residuals. Can those be discussed?

*Response: We plot the residuals in Figure 4 and Figure 6. We re-estimate the radial velocity values of the LAMOST med-resolution data, and now they are consistent with the low-resolution data. One HoRus observation shows large scatter, mainly due to the low SNR. The residuals are mostly due to the uncertainties of wavelength calibration and RV measurement.

. Can the authors derive Vsini from the high-resolution spectra? The value should be compared with the derived inclination and stellar radius, assuming synchronization and alignment. The expected value should be discussed, without the assumptions around line 450. 

*Response: We measure a Vsini about 95+/-5 km/s. Assuming the orbital and rotational motions are synchronized, together with the orbital period, stellar radius and an inclination angle of 70 deg, the Vsini of the visible star can be estimated to be about 93 km/s. The two estimations are in good agreement. We add one discussion in Section 3.1 and 4.3.

. Why is the difference between the blue and the red RVs (what is RV_l?)? A difference of 24 km/s is surprising.

*Response: In the last version, the blue- and red-band RVs were extracted from LAMOST catalog. This may be caused by some measurement uncertainy in the LAMOST pipeline. In the new version, we re-estimated the RVs by ourselves and derived consistent results. The new RVs are listed in Table 2.

. What is the chi-square of the RV solution? The photometric solution

*Response: The reduced chi2 of RV fitting is about 0.2, while the reduced chi2 of photometric fitting with ELC is about 9. The uncertainty of RV data may be overestimated and the uncertainty of photometric data is underestimated.

. The RV eccentricity is small but looks significant, as its value is large relative to the uncertainty. I doubt it very much. Could this be discussed, please? Maybe assume a circular orbit and solve. Did the photometric solution assume a circular orbit?

*Response: By using the re-estimated RV, we run a new fit using theJoker code. The eccentricity is close to 0 (0.007+0.007-0.005). Yes we do the LC fitting assuming a circular orbit. In fact, fitting the LCs with ecc=0 or ecc=0.007 get the nearly same results (But the running speed of ELC is much slower if ecc is non-zero).

. Maybe put a table with all the RVs orbital elements, and a table for the photometric elements.

*Response: We put all these information into the new Table 4. 

. Is it possible to obtain a solution based on the RV and photometry combined?

*Response: In fact, we have done such simultaneous fittings during the work. But we found the RV solution from theJoker fitting is more accurate than the ELC fitting. This may be due to that theJoker do a traversal search of the best-fit parameters. Therefore, we first did RV fitting and derived the period, eccentricity and RV amplitude as inputs for LC fitting.

. Can we see a table of the stellar parameters and another table with the amplitudes of the photometric modulation for the different bands?

*Response: We summarize the parameters in Table 4 and the amplitudes of the photometric modulation in Table 5.

. What is the "limb-darkening" difference between the minima? I wish to see this difference quantified, with uncertainties, in the different bands.

*Response: We add them in the new Table 5 and describe it in Section 4.2.

. A very recent paper by Mazeh et al. about a dormant neutron star is of relevance to the present paper.

*Response: We add a discussion about this source in the introduction and summary.

==========================================
Minor points:

. "Hal of those"??

*Response: We corrected it to "Half".

. Swihart found the optical companion of the pulsar.

*Response: We re-write this sentence.

. Part of the introduction that deals with massive neutron stars is not that relevant.

*Response: We remove the list of the most mass neutrons to make this part shorter and clearer.

. What is SNR_g and SNR_r ?

*Response: SNR_g and SNR_r are the SNRs estimated from the g-band wavelength range and r-band wavelength range, respectively. We re-write them in the new version.

. Please add the stellar radius and distance in the abstract.

*Responese: We add them in the abstract.

. Please add the TIC number in introduction.

*Response: Done.

. Add a footnote for ZTF

*Response: Done.

. Line 104: define secondary

*Response: Done. We define the secondary (star 2) as the unseen object and the primary (star 1) as the visible star.






====
Dear Allen,

Thank you for sending the referee's report to us. We have revised our paper taking all her/his suggestions into account.

We also give references to all the softwares/codes used in this paper, following the suggestion from the Data Editor. See the text and the acknowledgement.


Regards,
The authors

